Deep Hiearchical Multi-Label Classification Applied to Chest X-Ray Abnormality Taxonomies

CXRs are a crucial and extraordinarily common diagnostic tool, leading to heavy research for CAD solutions. However, both high classification accuracy and meaningful model predictions that respect and incorporate clinical taxonomies are crucial for CAD usability. To this end, we present a deep HMLC approach for CXR CAD. Different than other hierarchical systems, we show that first training the network to model conditional probability directly and then refining it with unconditional probabilities is key in boosting performance. In addition, we also formulate a numerically stable cross-entropy loss function for unconditional probabilities that provides concrete performance improvements. Finally, we demonstrate that HMLC can be an effective means to manage missing or incomplete labels. To the best of our knowledge, we are the first to apply HMLC to medical imaging CAD. We extensively evaluate our approach on detecting abnormality labels from the CXR arm of the PLCO dataset, which comprises over $198,000$ manually annotated CXRs. When using complete labels, we report a mean AUC of 0.887, the highest yet reported for this dataset. These results are supported by ancillary experiments on the PadChest dataset, where we also report significant improvements, 1.2% and 4.1% in AUC and AP, respectively over strong "flat" classifiers. Finally, we demonstrate that our HMLC approach can much better handle incompletely labelled data. These performance improvements, combined with the inherent usefulness of taxonomic predictions, indicate that our approach represents a useful step forward for CXR CAD.

==> contribution.txt <==
Contribution of the work:
\begin{itemize}
\item Propose hierarchical classification for chest X-ray abnormalities classification
\item Propose two stage training where conditional probability is first trained directly, and then refined with full probability
\item Introduce a numerically stable formulation of Cross Entropy of the full probability
\end{itemize}

Advantage of the work:
\begin{itemize}
\item Provide probability for high level abnormalities (that respects proper hierarchical probability rules)
\item A better classification result (higher average AUC)
\item A significantly better fine grained label classification result given that the patient falls into one sub tree of the hierarchy.
\item A better fine grained label precision given that the patient falls into one sub tree of the hierarchy?
\end{itemize}



Because incomplete labels widely exist in clinical data, it is essential to respect the performance of our method in incomplete labels. Hierarchical disease structure can also be easily implemented into incomplete label situation. For the evaluation with incomplete labels, we trained all the models mentioned above with different ratio in label deletion and record the trend.


Subjects with incomplete labels are common in clinical data. Some are caused because of emergency, some are caused by different attention and some may also be caused with data lost. In order to follow the situation in clinical use, we test the performance of our model and baseline with incomplete labels.

We will first introduce how we delete labels to create datasets with incomplete labels and then, we will show the performance and trend of models with different ratio of deletion.

\subsubsection{Deletion algorithm}
Incomplete data are usually caused by different attention in different patients. Radiologists focus on different abnormalities to different degree. So the incomplete labels should follow the clinical taxonomy. as well as our hierarchical disease structure, which follows the clinical taxonomy. That is, we may only delete a label when its children are all deleted.

In order to make stable the performance of models, we ensure for all labels, the ratio of deletion in positive samples is the same in negative samples. We also respect the clinical taxonomy and may delete high level patterns only when their children are all deleted. Because radiologists usually focus on and report findings and diseases from high level patterns, which are the fine-grained diseases in our hierarchical disease structure, we also fix the ratio of deletion in all fine-grained labels and do the deletion process from leaves to the root in the disease hierarchical structure. The ratio of deletion for available high level patterns is the same as that for fine-grained labels. We do not apply deletion to \textit{Abnormality} to fully use the dataset. 

We process deletion algorithm with differnt deletion ratio, to search the trend of the performance of all models with different ratio of deletion. To make the results of different deletion ratio datasets comparable, we enforce that, if a label is deleted in a sample with a certain deletion ratio, it will also be deleted in all larger deletion ratio situation. Details are shown in Algorithm~\ref{alg:DeletionAlgorithm}.
\begin{algorithm}
\caption{Deletion Algorithm}\label{alg:DeletionAlgorithm}
\begin{algorithmic}[1]
\State Tree: $T$, delete ratio list: $P=\{0,p_1,p_2,...,p_k\}$, all labels for disease i: $L_i$, all labels deleted for disease $i$ in delete ratio $p_j$: $S_{i,p_j}$, sample number: $N$
\State $O = []$, $T' = copy(T)$ $/*$ $O$ is down-to-up order of $T$ $*/$
\While {$T' \neq None$}
    \For {$i$ in $T'.leaf$}
        \State $O.append(i)$
        \State $T'.delete(i)$\\
    \EndFor
\EndWhile
\For {$i$ in $O$}
    \If {$i$ in $T.leaf$}
        \State $R_{ip}$ = RandomShuffle(positive labels' index in $L_i$)
        \State $R_{in}$ = RandomShuffle(negative labels' index in $L_i$)
        \For {$j$ = 2,...,$len(P)$}
            \State $p_{prev} = P[j-1]$, $p_{now} = P[j]$
            \State $S_{i,p_{now}}.append(R_{ip}[p_{prev}*N:p_{now}*N])$
            \State $S_{i,p_{now}}.append(R_{in}[p_{prev}*N:p_{now}*N])$
        \EndFor
    \Else
        \State $M_p = []$, $M_n = []$
        \For{$j$ = 2,...,$len(P)$}
            \State $p_{prev} = P[j-1]$, $p_{now} = P[j]$
            \State $M_p.append($index of positive samples allowed to delete at $p_{now}$, but not at $p_{prev})$
            \State $M_n.append($index of negative samples allowed to delete at $p_{now}$, but not at $p_{prev})$
        \EndFor
        \State Random shuffle all lists stored in M
        \For{$j$ = 2,...,$len(P)$}
            \State $p_{prev} = P[j-1]$, $p_{now} = P[j]$
            \For {$k$ = 1,...,j-1}
                \State $S_{i,p_{now}}.append(M_p[k][1:p_{now}*N])$
                \State $S_{i,p_{now}}.append(M_n[k][1:p_{now}*N])$
            \EndFor
        \EndFor
    \EndIf
\EndFor

\State Return $\{S_{i,p_j}\}$ for $i$ in $T.node$ and $p_j$ in $P$
\end{algorithmic}
\end{algorithm}

\subsubsection{Results of incomplete labels}

==> haomin19 - MIA - FINAL/contribution.txt <==
Contribution of the work:
\begin{itemize}
\item Propose hierarchical classification for chest X-ray abnormalities classification
\item Propose two stage training where conditional probability is first trained directly, and then refined with full probability
\item Introduce a numerically stable formulation of Cross Entropy of the full probability
\end{itemize}

Advantage of the work:
\begin{itemize}
\item Provide probability for high level abnormalities (that respects proper hierarchical probability rules)
\item A better classification result (higher average AUC)
\item A significantly better fine grained label classification result given that the patient falls into one sub tree of the hierarchy.
\item A better fine grained label precision given that the patient falls into one sub tree of the hierarchy?
\end{itemize}



Because incomplete labels widely exist in clinical data, it is essential to respect the performance of our method in incomplete labels. Hierarchical disease structure can also be easily implemented into incomplete label situation. For the evaluation with incomplete labels, we trained all the models mentioned above with different ratio in label deletion and record the trend.


Subjects with incomplete labels are common in clinical data. Some are caused because of emergency, some are caused by different attention and some may also be caused with data lost. In order to follow the situation in clinical use, we test the performance of our model and baseline with incomplete labels.

We will first introduce how we delete labels to create datasets with incomplete labels and then, we will show the performance and trend of models with different ratio of deletion.

\subsubsection{Deletion algorithm}
Incomplete data are usually caused by different attention in different patients. Radiologists focus on different abnormalities to different degree. So the incomplete labels should follow the clinical taxonomy. as well as our hierarchical disease structure, which follows the clinical taxonomy. That is, we may only delete a label when its children are all deleted.

In order to make stable the performance of models, we ensure for all labels, the ratio of deletion in positive samples is the same in negative samples. We also respect the clinical taxonomy and may delete high level patterns only when their children are all deleted. Because radiologists usually focus on and report findings and diseases from high level patterns, which are the fine-grained diseases in our hierarchical disease structure, we also fix the ratio of deletion in all fine-grained labels and do the deletion process from leaves to the root in the disease hierarchical structure. The ratio of deletion for available high level patterns is the same as that for fine-grained labels. We do not apply deletion to \textit{Abnormality} to fully use the dataset. 

We process deletion algorithm with differnt deletion ratio, to search the trend of the performance of all models with different ratio of deletion. To make the results of different deletion ratio datasets comparable, we enforce that, if a label is deleted in a sample with a certain deletion ratio, it will also be deleted in all larger deletion ratio situation. Details are shown in Algorithm~\ref{alg:DeletionAlgorithm}.
\begin{algorithm}
\caption{Deletion Algorithm}\label{alg:DeletionAlgorithm}
\begin{algorithmic}[1]
\State Tree: $T$, delete ratio list: $P=\{0,p_1,p_2,...,p_k\}$, all labels for disease i: $L_i$, all labels deleted for disease $i$ in delete ratio $p_j$: $S_{i,p_j}$, sample number: $N$
\State $O = []$, $T' = copy(T)$ $/*$ $O$ is down-to-up order of $T$ $*/$
\While {$T' \neq None$}
    \For {$i$ in $T'.leaf$}
        \State $O.append(i)$
        \State $T'.delete(i)$\\
    \EndFor
\EndWhile
\For {$i$ in $O$}
    \If {$i$ in $T.leaf$}
        \State $R_{ip}$ = RandomShuffle(positive labels' index in $L_i$)
        \State $R_{in}$ = RandomShuffle(negative labels' index in $L_i$)
        \For {$j$ = 2,...,$len(P)$}
            \State $p_{prev} = P[j-1]$, $p_{now} = P[j]$
            \State $S_{i,p_{now}}.append(R_{ip}[p_{prev}*N:p_{now}*N])$
            \State $S_{i,p_{now}}.append(R_{in}[p_{prev}*N:p_{now}*N])$
        \EndFor
    \Else
        \State $M_p = []$, $M_n = []$
        \For{$j$ = 2,...,$len(P)$}
            \State $p_{prev} = P[j-1]$, $p_{now} = P[j]$
            \State $M_p.append($index of positive samples allowed to delete at $p_{now}$, but not at $p_{prev})$
            \State $M_n.append($index of negative samples allowed to delete at $p_{now}$, but not at $p_{prev})$
        \EndFor
        \State Random shuffle all lists stored in M
        \For{$j$ = 2,...,$len(P)$}
            \State $p_{prev} = P[j-1]$, $p_{now} = P[j]$
            \For {$k$ = 1,...,j-1}
                \State $S_{i,p_{now}}.append(M_p[k][1:p_{now}*N])$
                \State $S_{i,p_{now}}.append(M_n[k][1:p_{now}*N])$
            \EndFor
        \EndFor
    \EndIf
\EndFor

\State Return $\{S_{i,p_j}\}$ for $i$ in $T.node$ and $p_j$ in $P$
\end{algorithmic}
\end{algorithm}

\subsubsection{Results of incomplete labels}

==> haomin19 - MIA - FINAL/summary.txt <==
1.Introduction
    high level more important -> hierarchy
    variation among radiologists
    first to use hierarchy in medical imaging
    
2.Method
    summary
        2 stages and principle formulation
    2.1 hierarchical disease structure
        0-1 tree
        clinical taxonomy   
        probability tree
    2.2 hierarchical label conditional probability 
        loss function
        sample to be consider and why
        benefit
        link to 2.3
    2.3 hierarchical label full probability
        loss fuction
        sample to use and why
        benefit
        principle foemulation and why
3. Experiments
    summary
        dataset
        data split
        how to train the two-stage model    
        description of 3 baseline models
    global comparison
        baseline-19 performance drops against baseline-14
        HLFP-finetune better than HLCP-CNN better than baseline-19
    conditional comparison
        description of conditional AUC
        HLCP-CNN better than baseline, so HLCP-CNN learn conditional relationship and why
        HLFP-finetune better than HLCP-CNN, so it have better global result and also preserve conditional relationship advantage
        HLFP-finetune compare with baseline-19 to indicate better performance to classify diseases of unhealthy people
        Opacity not better and explanation
        HLFP-finetune outperforms baseline HLFP, indicates the importance of first stage in training
    principle formulation vs. google
        outperform all the ways
        mention naive rescale and why it works for HLFP-finetune, and not works for baseline-HLFP
    
        

==> summary.txt <==
1.Introduction
    high level more important -> hierarchy
    variation among radiologists
    first to use hierarchy in medical imaging
    
2.Method
    summary
        2 stages and principle formulation
    2.1 hierarchical disease structure
        0-1 tree
        clinical taxonomy   
        probability tree
    2.2 hierarchical label conditional probability 
        loss function
        sample to be consider and why
        benefit
        link to 2.3
    2.3 hierarchical label full probability
        loss fuction
        sample to use and why
        benefit
        principle foemulation and why
3. Experiments
    summary
        dataset
        data split
        how to train the two-stage model    
        description of 3 baseline models
    global comparison
        baseline-19 performance drops against baseline-14
        HLFP-finetune better than HLCP-CNN better than baseline-19
    conditional comparison
        description of conditional AUC
        HLCP-CNN better than baseline, so HLCP-CNN learn conditional relationship and why
        HLFP-finetune better than HLCP-CNN, so it have better global result and also preserve conditional relationship advantage
        HLFP-finetune compare with baseline-19 to indicate better performance to classify diseases of unhealthy people
        Opacity not better and explanation
        HLFP-finetune outperforms baseline HLFP, indicates the importance of first stage in training
    principle formulation vs. google
        outperform all the ways
        mention naive rescale and why it works for HLFP-finetune, and not works for baseline-HLFP
    
        
